GriTS: Grid table similarity metric for table structure recognition

In this paper, we propose a new class of metric for table structure recognition (TSR) evaluation, called grid table similarity (GriTS). Unlike prior metrics, GriTS evaluates the correctness of a predicted table directly in its natural form as a matrix. To create a similarity measure between matrices, we generalize the two-dimensional largest common substructure (2D-LCS) problem, which is NP-hard, to the 2D most similar substructures (2D-MSS) problem and propose a polynomial-time heuristic for solving it. This algorithm produces both an upper and a lower bound on the true similarity between matrices. We show using evaluation on a large real-world dataset that in practice there is almost no difference between these bounds. We compare GriTS to other metrics and empirically validate that matrix similarity exhibits more desirable behavior than alternatives for TSR performance evaluation. Finally, GriTS unifies all three subtasks of cell topology recognition, cell location recognition, and cell content recognition within the same framework, which simplifies the evaluation and enables more meaningful comparisons across different types of TSR approaches. Code will be released at https://github.com/microsoft/table-transformer.

==> adjacency_fscore_cont_column_p.dat <==
0 0.0
0.1 0.09448080957481923
0.2 0.18932171463943695
0.3 0.2878578451746871
0.4 0.3871247309797267
0.5 0.48716945355578267
0.6 0.5899372216631802
0.7 0.693023120967952
0.8 0.794326000183233
0.9 0.8980318442632931
1 1.0


==> adjacency_fscore_cont_row_p.dat <==
0 0.0
0.1 0.08804014768274704
0.2 0.18347043461874316
0.3 0.28318588047052234
0.4 0.38454734581135275
0.5 0.4864747029785705
0.6 0.5884368652473655
0.7 0.6913464873826329
0.8 0.7938976097026536
0.9 0.8968048125455924
1 1.0


==> adjacency_precision_cont_column_p.dat <==
0 1.0
0.1 0.9979191161981474
0.2 0.9637116932021674
0.3 0.9045385443187859
0.4 0.8653804256389297
0.5 0.8570329150853663
0.6 0.8721375652443318
0.7 0.8952535123840881
0.8 0.9274332064512253
0.9 0.9637611933836451
1 1.0


==> adjacency_precision_cont_row_p.dat <==
0 1.0
0.1 0.9363070900029856
0.2 0.8283260660179648
0.3 0.7773751382138174
0.4 0.7713351900884337
0.5 0.790968633609717
0.6 0.8251897166759724
0.7 0.8641752084900512
0.8 0.9080543095570227
0.9 0.9532450764567576
1 1.0


==> adjacency_recall_cont_column_p.dat <==
0 0.0
0.1 0.054352204884618616
0.2 0.11119070886548146
0.3 0.18001331247080343
0.4 0.259631856245467
0.5 0.3487261093904386
0.6 0.46052220058888854
0.7 0.5822568078988056
0.8 0.7126396527505818
0.9 0.856343043452
1 1.0


==> adjacency_recall_cont_row_p.dat <==
0 0.0
0.1 0.047944667189904686
0.2 0.10632073902715285
0.3 0.17785532003828805
0.4 0.26138126847058657
0.5 0.3556678820438261
0.6 0.4626590742634155
0.7 0.58116509655743
0.8 0.7104433994080483
0.9 0.851706893958148
1 1.0


==> grits_cont_column_p.dat <==
0 0.0
0.1 0.16121356997494612
0.2 0.31434785781974245
0.3 0.4464826800788997
0.4 0.5604426034497499
0.5 0.6624308665221424
0.6 0.744227403302687
0.7 0.8178997461428713
0.8 0.8830754874682337
0.9 0.9428877524485265
1 1.0


==> grits_cont_row_p.dat <==
0 0.0
0.1 0.17300053398017703
0.2 0.3274044118599502
0.3 0.45646490189419403
0.4 0.5680857855825728
0.5 0.6649788670200759
0.6 0.7475690208960932
0.7 0.8216479444101551
0.8 0.8870817076437076
0.9 0.9456656850378339
1 1.0


==> grits_loc_column_p.dat <==
0 0.0
0.1 0.16121356997494612
0.2 0.31434785781974245
0.3 0.4464826800788997
0.4 0.5604426034497499
0.5 0.6624308665221424
0.6 0.744227403302687
0.7 0.8178997461428713
0.8 0.8830754874682337
0.9 0.9428877524485265
1 1.0


==> grits_loc_row_p.dat <==
0 0.0
0.1 0.17300053398017703
0.2 0.3274044118599502
0.3 0.45646490189419403
0.4 0.5680857855825728
0.5 0.6649788670200759
0.6 0.7475690208960932
0.7 0.8216479444101551
0.8 0.8870817076437076
0.9 0.9456656850378339
1 1.0


==> grits_precision_cont_column_p.dat <==
0 1.0
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1 1.0


==> grits_precision_cont_row_p.dat <==
0 1.0
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1 1.0


==> grits_precision_loc_column_p.dat <==
0 1.0
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1 1.0


==> grits_precision_loc_row_p.dat <==
0 1.0
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1 1.0


==> grits_precision_top_column_p.dat <==
0 1.0
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1 1.0


==> grits_precision_top_row_p.dat <==
0 1.0
0.1 1.0
0.2 1.0
0.3 1.0
0.4 1.0
0.5 1.0
0.6 1.0
0.7 1.0
0.8 1.0
0.9 1.0
1 1.0


==> grits_recall_cont_column_p.dat <==
0 0.0
0.1 0.10089392587646394
0.2 0.20058613974438894
0.3 0.30063688151237233
0.4 0.40013521202992763
0.5 0.4998756624920447
0.6 0.6005202959649074
0.7 0.7010252866033992
0.8 0.8002905596815838
0.9 0.9011902516277264
1 1.0


==> grits_recall_cont_row_p.dat <==
0 0.0
0.1 0.10005162135945965
0.2 0.2003893220407271
0.3 0.2999649976826639
0.4 0.4004244073892143
0.5 0.5005517435346039
0.6 0.6000649956235291
0.7 0.7003910037356472
0.8 0.8001889283475778
0.9 0.9003560702161747
1 1.0


==> grits_recall_loc_column_p.dat <==
0 0.0
0.1 0.10089392587646394
0.2 0.20058613974438894
0.3 0.30063688151237233
0.4 0.40013521202992763
0.5 0.4998756624920447
0.6 0.6005202959649074
0.7 0.7010252866033992
0.8 0.8002905596815838
0.9 0.9011902516277264
1 1.0


==> grits_recall_loc_row_p.dat <==
0 0.0
0.1 0.10005162135945965
0.2 0.2003893220407271
0.3 0.2999649976826639
0.4 0.4004244073892143
0.5 0.5005517435346039
0.6 0.6000649956235291
0.7 0.7003910037356472
0.8 0.8001889283475778
0.9 0.9003560702161747
1 1.0


==> grits_recall_top_column_p.dat <==
0 0.0
0.1 0.10089392587646394
0.2 0.20058613974438894
0.3 0.30063688151237233
0.4 0.40013521202992763
0.5 0.4998756624920447
0.6 0.6005202959649074
0.7 0.7010252866033992
0.8 0.8002905596815838
0.9 0.9011902516277264
1 1.0


==> grits_recall_top_row_p.dat <==
0 0.0
0.1 0.10005162135945965
0.2 0.2003893220407271
0.3 0.2999649976826639
0.4 0.4004244073892143
0.5 0.5005517435346039
0.6 0.6000649956235291
0.7 0.7003910037356472
0.8 0.8001889283475778
0.9 0.9003560702161747
1 1.0


==> grits_top_column_p.dat <==
0 0.0
0.1 0.16121356997494612
0.2 0.31434785781974245
0.3 0.4464826800788997
0.4 0.5604426034497499
0.5 0.6624308665221424
0.6 0.744227403302687
0.7 0.8178997461428713
0.8 0.8830754874682337
0.9 0.9428877524485265
1 1.0


==> grits_top_row_p.dat <==
0 0.0
0.1 0.17300053398017703
0.2 0.3274044118599502
0.3 0.45646490189419403
0.4 0.5680857855825728
0.5 0.6649788670200759
0.6 0.7475690208960932
0.7 0.8216479444101551
0.8 0.8870817076437076
0.9 0.9456656850378339
1 1.0


==> teds_column_p.dat <==
0 0.029610694393159304
0.1 0.17857144821743282
0.2 0.3127713855402302
0.3 0.41880791641047205
0.4 0.510767938970978
0.5 0.5998654627084979
0.6 0.6804499766902042
0.7 0.760703110899896
0.8 0.8401479366399779
0.9 0.9208795150407374
1 1.0


==> teds_row_p.dat <==
0 0.029610694393159304
0.1 0.11192321869883334
0.2 0.20423743793567978
0.3 0.3015294792765765
0.4 0.4011062040351198
0.5 0.5007967591081764
0.6 0.6002621313920807
0.7 0.7005266694895346
0.8 0.8002823831134174
0.9 0.9004161607329682
1 1.0

